Phase Transition of the Horava-Lifshitz AdS black holes

Some ones have showed the first-order phase transition of the Horava-Lifshitz (HL) AdS black holes has unique characters from other AdS black holes. While the coexistence zone of the first-order phase transition was not exhibited. As well known the coexistence curve of a black hole carries a lot of information about black hole, which provides a powerful diagnostic of the thermodynamic properties on black hole. We study the first-order phase transition coexistence curves of the HL AdS black holes by the Maxwell's equal-area law, and give the boundary of two-phase coexistence zone. It is very interesting that the first-order phase transition point is determined by the pressure F on the surface of the HL AdS black hole's horizon, instead of only the pressure P (or the temperature T). This unique property distinguishes the HL AdS black hole from the other AdS black hole systems. Furthermore, this black hole system have the critical curves, and on which every point stands for a critical point.

==> README.txt <==
README for the LaTeX package epl2
---------------------------------



DESCRIPTION
-----------

This is a LaTeX package designed for the production of papers
to appear in the European journal "EPL".


FILES
-----

    epl2.cls            set of LaTeX macros specifically designed
                        to produce a paper in EPL style.

    epl-template.tex    example of an article
    epl-template.eps    example of a figure (used by epl-template.tex)


    eplbib.bst          BiBTeX style file

INSTALLATION
------------

To start writing your paper

    *) put epl2.cls and epl-template.tex in a working directory
    *) rename epl-template.tex to a name of your choise (here we
       assume "mypaper.tex")
    *) edit mypaper.tex


QUESTIONS
---------

For any question about this package contact

    marco@sif.it, http://www.sif.it

